A Cross-Task Analysis of Text Span Representations

Many natural language processing (NLP) tasks involve reasoning with textual spans, including question answering, entity recognition, and coreference resolution. While extensive research has focused on functional architectures for representing words and sentences, there is less work on representing arbitrary spans of text within sentences. In this paper, we conduct a comprehensive empirical evaluation of six span representation methods using eight pretrained language representation models across six tasks, including two tasks that we introduce. We find that, although some simple span representations are fairly reliable across tasks, in general the optimal span representation varies by task, and can also vary within different facets of individual tasks. We also find that the choice of span representation has a bigger impact with a fixed pretrained encoder than with a fine-tuned encoder.

==> main-spans-cache.yaml <==
version: 0.12.2
filePath: main-spans.tex
options:
  $BIBINPUTS:
    - $ROOTDIR
    - $ROOTDIR/$OUTDIR
    - ''
  $TEXINPUTS:
    - $ROOTDIR
    - $ROOTDIR/$OUTDIR
    - ''
  bibtexEngine: bibtex
  cleanPatterns:
    - '**/*.aux'
    - '**/*.aux.bak'
    - '**/*.bbl'
    - '**/*.bcf'
    - '**/*.blg'
    - '**/*.dvi'
    - '**/*.fdb_latexmk'
    - '**/*.fls'
    - '**/*.idx'
    - '**/*.idx.bak'
    - '**/*.ilg'
    - '**/*.ind'
    - '**/*.lof'
    - '**/*.log'
    - '**/*.lol'
    - '**/*.lot'
    - '**/*.nav'
    - '**/*.out'
    - '**/*.pdf'
    - '**/*.ps'
    - '**/*.snm'
    - '**/*.synctex.gz'
    - '**/*.toc'
    - '/**/_minted-${JOB}'
    - '/${OUTDIR}/sage-plots-for-${JOB}.tex'
    - /missfont.log
    - /texput.log
    - /texput.aux
  dviToPdfEngine: xdvipdfmx
  engine: pdflatex
  epstopdfBoundingBox: default
  epstopdfOutputPath: $DIR_0/$NAME_0.pdf
  indexAutomaticRanges: true
  indexEngine: makeindex
  indexOrdering: word
  indexSorting: default
  knitrConcordance: true
  knitrOutputPath: $JOB.tex
  lhs2texStyle: poly
  literateAgdaEngine: agda
  literateHaskellEngine: lhs2TeX
  loadCache: true
  loadUserOptions: true
  outputFormat: pdf
  phaseCycles: 20
  pweaveCacheDirectory: pweave-cache-for-$JOB
  pweaveFigureDirectory: pweave-figures-for-$JOB
  pweaveKernel: python3
  pweaveOutputFormat: tex
  pweaveOutputPath: $JOB.tex
  saveCache: true
  severity: info
  validateCache: true
  synctex: true
  copyTargetsToRoot: true
  outputDirectory: ''
  intermediatePostScript: false
files:
  dicy-instance.yaml-ParsedYAML:
    timeStamp: 2020-05-14T14:39:02.871Z
    jobNames: []
    value:
      severity: info
    type: ParsedYAML
  dicy.yaml-ParsedYAML:
    jobNames: []
    type: ParsedYAML
  main-spans.yaml-ParsedYAML:
    jobNames: []
    type: ParsedYAML
  main-spans.tex-ParsedLaTeXMagic:
    timeStamp: 2020-05-13T19:08:11.023Z
    jobNames: []
    value: {}
    type: ParsedLaTeXMagic
  /home/shtoshni/.config/dicy/config.yaml-ParsedYAML:
    timeStamp: 2020-05-13T19:08:11.020Z
    jobNames: []
    value:
      synctex: true
      engine: pdflatex
      severity: warning
      copyTargetsToRoot: true
      outputDirectory: ''
      outputFormat: pdf
      cleanPatterns:
        - '**/*.aux'
        - '**/*.aux.bak'
        - '**/*.bbl'
        - '**/*.bcf'
        - '**/*.blg'
        - '**/*.dvi'
        - '**/*.fdb_latexmk'
        - '**/*.fls'
        - '**/*.idx'
        - '**/*.idx.bak'
        - '**/*.ilg'
        - '**/*.ind'
        - '**/*.lof'
        - '**/*.log'
        - '**/*.lol'
        - '**/*.lot'
        - '**/*.nav'
        - '**/*.out'
        - '**/*.pdf'
        - '**/*.ps'
        - '**/*.snm'
        - '**/*.synctex.gz'
        - '**/*.toc'
        - '/**/_minted-${JOB}'
        - '/${OUTDIR}/sage-plots-for-${JOB}.tex'
        - /missfont.log
        - /texput.log
        - /texput.aux
      intermediatePostScript: false
    type: ParsedYAML
  main-spans.tex:
    timeStamp: 2020-05-14T17:13:16.837Z
    jobNames: []
    hash: Hyy4sWGzwuye510s9O5+EQwSVGVHaY3ORnUA7gwTf3c=
    type: LaTeX
    subType: article
  /home/shtoshni/.config/dicy/config.yaml:
    timeStamp: 2020-05-13T19:08:10.987Z
    jobNames: []
    type: YAML
  x.y-Nil:
    jobNames: []
    type: Nil
  main-spans.fls-ParsedFileListing:
    timeStamp: 2020-05-14T15:42:24.795Z
    jobNames: []
    value:
      messages: []
      inputs:
        - /etc/texmf/web2c/texmf.cnf
        - /usr/share/texlive/texmf-dist/fonts/enc/dvips/base/8r.enc
        - /usr/share/texlive/texmf-dist/fonts/map/fontname/texfonts.map
        - /usr/share/texlive/texmf-dist/fonts/tfm/adobe/courier/pcrr7t.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/adobe/courier/pcrr8r.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/adobe/helvetic/phvb.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/adobe/times/ptmb7t.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/adobe/times/ptmb8r.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/adobe/times/ptmr7t.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/adobe/times/ptmr8r.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/adobe/times/ptmrc7t.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/adobe/times/ptmri7t.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/adobe/times/ptmri8r.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy5.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy6.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy7.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy8.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy9.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex7.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex8.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex9.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib5.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib6.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib7.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib8.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib9.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam10.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam5.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam7.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm10.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm5.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm7.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbsy10.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx10.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx12.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx5.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx6.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx7.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx8.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx9.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmex10.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi10.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi12.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi6.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi8.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi9.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmib10.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr10.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr12.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr6.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr8.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr9.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmsy10.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmsy6.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmsy8.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmsy9.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/latex-fonts/lasy10.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/latex-fonts/lasy5.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/latex-fonts/lasy6.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/latex-fonts/lasy7.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/latex-fonts/lasy8.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/latex-fonts/lasy9.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/latex-fonts/lasyb10.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb
        - >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb
        - >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb
        - >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmib10.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb
        - >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy9.pfb
        - >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/urw/courier/ucrr8a.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/urw/times/utmb8a.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/urw/times/utmr8a.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/urw/times/utmri8a.pfb
        - /usr/share/texlive/texmf-dist/fonts/vf/adobe/courier/pcrr7t.vf
        - /usr/share/texlive/texmf-dist/fonts/vf/adobe/times/ptmb7t.vf
        - /usr/share/texlive/texmf-dist/fonts/vf/adobe/times/ptmr7t.vf
        - /usr/share/texlive/texmf-dist/fonts/vf/adobe/times/ptmrc7t.vf
        - /usr/share/texlive/texmf-dist/fonts/vf/adobe/times/ptmri7t.vf
        - /usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
        - /usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty
        - /usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
        - /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
        - /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
        - /usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty
        - /usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
        - /usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd
        - /usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd
        - /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty
        - /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty
        - /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
        - /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty
        - /usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
        - /usr/share/texlive/texmf-dist/tex/latex/base/article.cls
        - /usr/share/texlive/texmf-dist/tex/latex/base/latexsym.sty
        - /usr/share/texlive/texmf-dist/tex/latex/base/size11.clo
        - /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
        - /usr/share/texlive/texmf-dist/tex/latex/base/ts1cmr.fd
        - /usr/share/texlive/texmf-dist/tex/latex/base/ts1enc.def
        - /usr/share/texlive/texmf-dist/tex/latex/base/ulasy.fd
        - /usr/share/texlive/texmf-dist/tex/latex/booktabs/booktabs.sty
        - /usr/share/texlive/texmf-dist/tex/latex/caption/caption.sty
        - /usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty
        - /usr/share/texlive/texmf-dist/tex/latex/caption/subcaption.sty
        - /usr/share/texlive/texmf-dist/tex/latex/enumitem/enumitem.sty
        - /usr/share/texlive/texmf-dist/tex/latex/etoolbox/etoolbox.sty
        - /usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg
        - /usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg
        - /usr/share/texlive/texmf-dist/tex/latex/graphics-def/pdftex.def
        - /usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
        - /usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
        - /usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty
        - /usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty
        - /usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
        - /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
        - /usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
        - /usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def
        - /usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
        - /usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg
        - /usr/share/texlive/texmf-dist/tex/latex/microtype/microtype-pdftex.def
        - /usr/share/texlive/texmf-dist/tex/latex/microtype/microtype.cfg
        - /usr/share/texlive/texmf-dist/tex/latex/microtype/microtype.sty
        - /usr/share/texlive/texmf-dist/tex/latex/microtype/mt-cmr.cfg
        - /usr/share/texlive/texmf-dist/tex/latex/microtype/mt-msa.cfg
        - /usr/share/texlive/texmf-dist/tex/latex/microtype/mt-msb.cfg
        - /usr/share/texlive/texmf-dist/tex/latex/microtype/mt-ptm.cfg
        - /usr/share/texlive/texmf-dist/tex/latex/natbib/natbib.sty
        - /usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty
        - /usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
        - /usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty
        - /usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty
        - /usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
        - /usr/share/texlive/texmf-dist/tex/latex/paralist/paralist.sty
        - /usr/share/texlive/texmf-dist/tex/latex/psnfss/omspcr.fd
        - /usr/share/texlive/texmf-dist/tex/latex/psnfss/omsptm.fd
        - /usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1pcr.fd
        - /usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1ptm.fd
        - /usr/share/texlive/texmf-dist/tex/latex/psnfss/times.sty
        - /usr/share/texlive/texmf-dist/tex/latex/tools/bm.sty
        - /usr/share/texlive/texmf-dist/tex/latex/tools/multicol.sty
        - /usr/share/texlive/texmf-dist/tex/latex/tools/xspace.sty
        - /usr/share/texlive/texmf-dist/tex/latex/url/url.sty
        - /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
        - /usr/share/texlive/texmf-dist/web2c/texmf.cnf
        - /usr/share/texmf/web2c/texmf.cnf
        - /var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map
        - /var/lib/texmf/web2c/pdftex/pdflatex.fmt
        - acl2020.sty
        - analysis.tex
        - conclusion.tex
        - experimental_setup.tex
        - figure-text/data-stats.tex
        - figure-text/ft_result.tex
        - figure-text/large-table.tex
        - figure-text/layerwise-attn.tex
        - figure-text/main-result.tex
        - figures/attn_layerattn_comp_coref.jpg
        - figures/bar_const_det_left.jpg
        - figures/bar_const_lab_right.jpg
        - figures/bar_coref_right.jpg
        - figures/bar_md_left.jpg
        - figures/bar_nel_left.jpg
        - figures/bar_srl_right.jpg
        - figures/coherent_original_layerattn_comp_coref.jpg
        - figures/const_lab_layerattn_comp.jpg
        - figures/coref_layerattn_comp.jpg
        - figures/ft/ft_bar_const_lab_left.jpg
        - figures/ft/ft_bar_coref_right.jpg
        - figures/ft/ft_bar_md_left.jpg
        - figures/ft/ft_bar_srl_right.jpg
        - figures/intro-left.pdf
        - figures/intro-right.pdf
        - figures/max_layerattn_comp_coref.jpg
        - figures/srl_layerattn_comp.jpg
        - intro.tex
        - main-spans.aux
        - main-spans.bbl
        - main-spans.out
        - main-spans.tex
        - model.tex
        - related.tex
        - results.tex
        - supplement.tex
        - tasks.tex
      outputs:
        - main-spans.aux
        - main-spans.log
        - main-spans.out
        - main-spans.pdf
      calls: []
    type: ParsedFileListing
  main-spans.log-ParsedLaTeXLog:
    timeStamp: 2020-05-14T17:20:39.906Z
    jobNames: []
    value:
      messages:
        - name: pdfTeX
          severity: info
          text: hyperref 2018/02/06 v6.86b Hypertext links for LaTeX
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
          log:
            file: main-spans.log
            range:
              start: 28
              end: 28
        - name: pdfTeX
          severity: info
          text: >-
            hobsub-hyperref 2016/05/16 v1.14 Bundle oberdiek, subset hyperref
            (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: main-spans.log
            range:
              start: 30
              end: 31
        - name: pdfTeX
          severity: info
          text: 'hobsub-generic 2016/05/16 v1.14 Bundle oberdiek, subset generic (HO)'
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main-spans.log
            range:
              start: 33
              end: 33
        - name: pdfTeX
          severity: info
          text: hobsub 2016/05/16 v1.14 Construct package bundles (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main-spans.log
            range:
              start: 34
              end: 34
        - name: pdfTeX
          severity: info
          text: infwarerr 2016/05/16 v1.4 Providing info/warning/error messages (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main-spans.log
            range:
              start: 35
              end: 35
        - name: pdfTeX
          severity: info
          text: ltxcmds 2016/05/16 v1.23 LaTeX kernel commands for general use (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main-spans.log
            range:
              start: 36
              end: 36
        - name: pdfTeX
          severity: info
          text: ifluatex 2016/05/16 v1.4 Provides the ifluatex switch (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main-spans.log
            range:
              start: 37
              end: 37
        - severity: info
          name: pdfTeX
          category: Package ifluatex
          text: LuaTeX not detected.
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main-spans.log
            range:
              start: 38
              end: 38
        - name: pdfTeX
          severity: info
          text: ifvtex 2016/05/16 v1.6 Detect VTeX and its facilities (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main-spans.log
            range:
              start: 39
              end: 39
        - severity: info
          name: pdfTeX
          category: Package ifvtex
          text: VTeX not detected.
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main-spans.log
            range:
              start: 40
              end: 40
        - name: pdfTeX
          severity: info
          text: intcalc 2016/05/16 v1.2 Expandable calculations with integers (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main-spans.log
            range:
              start: 41
              end: 41
        - name: pdfTeX
          severity: info
          text: ifpdf 2017/03/15 v3.2 Provides the ifpdf switch
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main-spans.log
            range:
              start: 42
              end: 42
        - name: pdfTeX
          severity: info
          text: etexcmds 2016/05/16 v1.6 Avoid name clashes with e-TeX commands (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main-spans.log
            range:
              start: 43
              end: 43
        - severity: info
          name: pdfTeX
          category: Package etexcmds
          text: >-
            Could not find \expanded. That can mean that you are not using
            pdfTeX 1.50 or that some package has redefined \expanded. In the
            latter case, load this package earlier.
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main-spans.log
            range:
              start: 44
              end: 47
        - name: pdfTeX
          severity: info
          text: kvsetkeys 2016/05/16 v1.17 Key value parser (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main-spans.log
            range:
              start: 48
              end: 48
        - name: pdfTeX
          severity: info
          text: kvdefinekeys 2016/05/16 v1.4 Define keys (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main-spans.log
            range:
              start: 49
              end: 49
        - name: pdfTeX
          severity: info
          text: >-
            pdftexcmds 2018/01/21 v0.26 Utility functions of pdfTeX for LuaTeX
            (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main-spans.log
            range:
              start: 50
              end: 51
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: LuaTeX not detected.
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main-spans.log
            range:
              start: 52
              end: 52
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdf@primitive is available.
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main-spans.log
            range:
              start: 53
              end: 53
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdf@ifprimitive is available.
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main-spans.log
            range:
              start: 54
              end: 54
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdfdraftmode found.
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main-spans.log
            range:
              start: 55
              end: 55
        - name: pdfTeX
          severity: info
          text: pdfescape 2016/05/16 v1.14 Implements pdfTeX's escape features (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main-spans.log
            range:
              start: 56
              end: 56
        - name: pdfTeX
          severity: info
          text: >-
            bigintcalc 2016/05/16 v1.4 Expandable calculations on big integers
            (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main-spans.log
            range:
              start: 57
              end: 58
        - name: pdfTeX
          severity: info
          text: bitset 2016/05/16 v1.2 Handle bit-vector datatype (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main-spans.log
            range:
              start: 59
              end: 59
        - name: pdfTeX
          severity: info
          text: uniquecounter 2016/05/16 v1.3 Provide unlimited unique counter (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main-spans.log
            range:
              start: 60
              end: 60
        - severity: info
          name: pdfTeX
          category: Package hobsub
          text: Skipping package `hobsub' (already loaded).
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: main-spans.log
            range:
              start: 62
              end: 62
        - name: pdfTeX
          severity: info
          text: letltxmacro 2016/05/16 v1.5 Let assignment for LaTeX macros (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: main-spans.log
            range:
              start: 63
              end: 63
        - name: pdfTeX
          severity: info
          text: hopatch 2016/05/16 v1.3 Wrapper for package hooks (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: main-spans.log
            range:
              start: 64
              end: 64
        - name: pdfTeX
          severity: info
          text: xcolor-patch 2016/05/16 xcolor patch
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: main-spans.log
            range:
              start: 65
              end: 65
        - name: pdfTeX
          severity: info
          text: atveryend 2016/05/16 v1.9 Hooks at the very end of document (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: main-spans.log
            range:
              start: 66
              end: 66
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: \enddocument detected (standard20110627).
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: main-spans.log
            range:
              start: 67
              end: 67
        - name: pdfTeX
          severity: info
          text: atbegshi 2016/06/09 v1.18 At begin shipout hook (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: main-spans.log
            range:
              start: 68
              end: 68
        - name: pdfTeX
          severity: info
          text: refcount 2016/05/16 v3.5 Data extraction from label references (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: main-spans.log
            range:
              start: 69
              end: 69
        - name: pdfTeX
          severity: info
          text: hycolor 2016/05/16 v1.8 Color options for hyperref/bookmark (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: main-spans.log
            range:
              start: 70
              end: 70
        - name: pdfTeX
          severity: info
          text: keyval 2014/10/28 v1.15 key=value parser (DPC)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty
          log:
            file: main-spans.log
            range:
              start: 72
              end: 72
        - name: pdfTeX
          severity: info
          text: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
          source:
            file: /usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty
          log:
            file: main-spans.log
            range:
              start: 75
              end: 75
        - name: pdfTeX
          severity: info
          text: auxhook 2016/05/16 v1.4 Hooks for auxiliary files (HO)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty
          log:
            file: main-spans.log
            range:
              start: 77
              end: 77
        - name: pdfTeX
          severity: info
          text: kvoptions 2016/05/16 v3.12 Key value format for package options (HO)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty
          log:
            file: main-spans.log
            range:
              start: 79
              end: 79
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper figures OFF
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4509
              end: 4509
          log:
            file: main-spans.log
            range:
              start: 91
              end: 91
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link nesting OFF
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4514
              end: 4514
          log:
            file: main-spans.log
            range:
              start: 92
              end: 92
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper index ON
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4517
              end: 4517
          log:
            file: main-spans.log
            range:
              start: 93
              end: 93
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Plain pages OFF
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4524
              end: 4524
          log:
            file: main-spans.log
            range:
              start: 94
              end: 94
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Backreferencing OFF
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4529
              end: 4529
          log:
            file: main-spans.log
            range:
              start: 95
              end: 95
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Implicit mode ON; LaTeX internals redefined.
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
          log:
            file: main-spans.log
            range:
              start: 96
              end: 96
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Bookmarks ON
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4762
              end: 4762
          log:
            file: main-spans.log
            range:
              start: 97
              end: 97
        - name: pdfTeX
          severity: info
          text: 'url 2013/09/16 ver 3.4 Verb mode for urls, etc.'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/url/url.sty
          log:
            file: main-spans.log
            range:
              start: 101
              end: 101
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \url
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 5115
              end: 5115
          log:
            file: main-spans.log
            range:
              start: 103
              end: 103
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper figures OFF
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6369
              end: 6369
          log:
            file: main-spans.log
            range:
              start: 108
              end: 108
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link nesting OFF
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6374
              end: 6374
          log:
            file: main-spans.log
            range:
              start: 109
              end: 109
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper index ON
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6377
              end: 6377
          log:
            file: main-spans.log
            range:
              start: 110
              end: 110
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: backreferencing OFF
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6384
              end: 6384
          log:
            file: main-spans.log
            range:
              start: 111
              end: 111
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link coloring OFF
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6389
              end: 6389
          log:
            file: main-spans.log
            range:
              start: 112
              end: 112
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link coloring with OCG OFF
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6394
              end: 6394
          log:
            file: main-spans.log
            range:
              start: 113
              end: 113
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: PDF/A mode OFF
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6399
              end: 6399
          log:
            file: main-spans.log
            range:
              start: 114
              end: 114
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ref
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6439
              end: 6439
          log:
            file: main-spans.log
            range:
              start: 115
              end: 115
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \pageref
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6443
              end: 6443
          log:
            file: main-spans.log
            range:
              start: 116
              end: 116
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: 'Driver (autodetected): hpdftex.'
          source:
            file: acl2020.sty
          log:
            file: main-spans.log
            range:
              start: 121
              end: 121
        - name: pdfTeX
          severity: info
          text: rerunfilecheck 2016/05/16 v1.8 Rerun checks for auxiliary files (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
          log:
            file: main-spans.log
            range:
              start: 127
              end: 127
        - severity: info
          name: pdfTeX
          category: Package uniquecounter
          text: New unique counter `rerunfilecheck'
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
            range:
              start: 282
              end: 282
          log:
            file: main-spans.log
            range:
              start: 128
              end: 129
        - name: pdfTeX
          severity: info
          text: xcolor 2016/05/11 v2.12 LaTeX color extensions (UK)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
          log:
            file: main-spans.log
            range:
              start: 133
              end: 133
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: 'Driver file: pdftex.def'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 225
              end: 225
          log:
            file: main-spans.log
            range:
              start: 137
              end: 137
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `cmy' substituted by `cmy0'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1348
              end: 1348
          log:
            file: main-spans.log
            range:
              start: 141
              end: 141
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `hsb' substituted by `rgb'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1352
              end: 1352
          log:
            file: main-spans.log
            range:
              start: 142
              end: 142
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `RGB' extended
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1364
              end: 1364
          log:
            file: main-spans.log
            range:
              start: 143
              end: 143
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `HTML' substituted by `rgb'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1366
              end: 1366
          log:
            file: main-spans.log
            range:
              start: 144
              end: 144
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `Hsb' substituted by `hsb'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1367
              end: 1367
          log:
            file: main-spans.log
            range:
              start: 145
              end: 145
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `tHsb' substituted by `hsb'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1368
              end: 1368
          log:
            file: main-spans.log
            range:
              start: 146
              end: 146
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `HSB' substituted by `hsb'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1369
              end: 1369
          log:
            file: main-spans.log
            range:
              start: 147
              end: 147
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `Gray' substituted by `gray'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1370
              end: 1370
          log:
            file: main-spans.log
            range:
              start: 148
              end: 148
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `wave' substituted by `hsb'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1371
              end: 1371
          log:
            file: main-spans.log
            range:
              start: 149
              end: 149
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Option `colorlinks' set `true'
          source:
            file: acl2020.sty
            range:
              start: 106
              end: 106
          log:
            file: main-spans.log
            range:
              start: 151
              end: 151
        - name: pdfTeX
          severity: info
          text: caption 2016/02/21 v3.3-144 Customizing captions (AR)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/caption/caption.sty
          log:
            file: main-spans.log
            range:
              start: 165
              end: 165
        - name: pdfTeX
          severity: info
          text: caption3 2016/05/22 v1.7-166 caption3 kernel (AR)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty
          log:
            file: main-spans.log
            range:
              start: 167
              end: 167
        - severity: info
          name: pdfTeX
          category: Package caption3
          text: 'TeX engine: e-TeX'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty
            range:
              start: 67
              end: 67
          log:
            file: main-spans.log
            range:
              start: 168
              end: 168
        - severity: info
          name: pdfTeX
          category: Package caption
          text: hyperref package is loaded.
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/caption/caption.sty
          log:
            file: main-spans.log
            range:
              start: 178
              end: 178
        - name: pdfTeX
          severity: info
          text: 'natbib 2010/09/13 8.31b (PWD, AO)'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/natbib/natbib.sty
          log:
            file: main-spans.log
            range:
              start: 180
              end: 180
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cite
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/natbib/natbib.sty
            range:
              start: 694
              end: 694
          log:
            file: main-spans.log
            range:
              start: 183
              end: 183
        - name: pdfTeX
          severity: info
          text: etoolbox 2018/02/11 v2.5e e-TeX tools for LaTeX (JAW)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/etoolbox/etoolbox.sty
          log:
            file: main-spans.log
            range:
              start: 186
              end: 186
        - name: pdfTeX
          severity: info
          text: times 2005/04/12 PSNFSS-v9.2a (SPQR)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/psnfss/times.sty
          log:
            file: main-spans.log
            range:
              start: 189
              end: 189
        - name: pdfTeX
          severity: info
          text: latexsym 1998/08/17 v2.2e Standard LaTeX package (lasy symbols)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/latexsym.sty
          log:
            file: main-spans.log
            range:
              start: 191
              end: 191
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting symbol font `lasy' in version `bold' U/lasy/m/n -->
            U/lasy/b/n.
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/latexsym.sty
            range:
              start: 52
              end: 52
          log:
            file: main-spans.log
            range:
              start: 193
              end: 194
        - name: pdfTeX
          severity: info
          text: 'graphicx 2017/06/01 v1.1a Enhanced LaTeX Graphics (DPC,SPQR)'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
          log:
            file: main-spans.log
            range:
              start: 196
              end: 196
        - name: pdfTeX
          severity: info
          text: 'graphics 2017/06/25 v1.2c Standard LaTeX Graphics (DPC,SPQR)'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
          log:
            file: main-spans.log
            range:
              start: 198
              end: 198
        - name: pdfTeX
          severity: info
          text: trig 2016/01/03 v1.10 sin cos tan (DPC)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty
          log:
            file: main-spans.log
            range:
              start: 200
              end: 200
        - severity: info
          name: pdfTeX
          category: Package graphics
          text: 'Driver file: pdftex.def'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
            range:
              start: 99
              end: 99
          log:
            file: main-spans.log
            range:
              start: 204
              end: 204
        - name: pdfTeX
          severity: info
          text: subcaption 2016/05/22 v1.1-161 Sub-captions (AR)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/caption/subcaption.sty
          log:
            file: main-spans.log
            range:
              start: 209
              end: 209
        - name: pdfTeX
          severity: info
          text: amsmath 2017/09/02 v2.17a AMS math features
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
          log:
            file: main-spans.log
            range:
              start: 213
              end: 213
        - name: pdfTeX
          severity: info
          text: amstext 2000/06/29 v2.01 AMS text
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
          log:
            file: main-spans.log
            range:
              start: 217
              end: 217
        - name: pdfTeX
          severity: info
          text: amsbsy 1999/11/29 v1.2d Bold Symbols
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty
          log:
            file: main-spans.log
            range:
              start: 223
              end: 223
        - name: pdfTeX
          severity: info
          text: amsopn 2016/03/08 v2.02 operator names
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty
          log:
            file: main-spans.log
            range:
              start: 226
              end: 226
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \frac
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 213
              end: 213
          log:
            file: main-spans.log
            range:
              start: 229
              end: 229
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \overline
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 375
              end: 375
          log:
            file: main-spans.log
            range:
              start: 232
              end: 232
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ldots
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 472
              end: 472
          log:
            file: main-spans.log
            range:
              start: 235
              end: 235
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \dots
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 475
              end: 475
          log:
            file: main-spans.log
            range:
              start: 236
              end: 236
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cdots
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 596
              end: 596
          log:
            file: main-spans.log
            range:
              start: 237
              end: 237
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding OML
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 712
              end: 712
          log:
            file: main-spans.log
            range:
              start: 241
              end: 241
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding OMS
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 713
              end: 713
          log:
            file: main-spans.log
            range:
              start: 242
              end: 242
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Redefining \['
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 2817
              end: 2817
          log:
            file: main-spans.log
            range:
              start: 263
              end: 263
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Redefining \]'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 2818
              end: 2818
          log:
            file: main-spans.log
            range:
              start: 264
              end: 264
        - name: pdfTeX
          severity: info
          text: bm 2017/01/16 v1.2c Bold Symbol Support (DPC/FMi)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/tools/bm.sty
          log:
            file: main-spans.log
            range:
              start: 266
              end: 266
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring math alphabet \mathbf
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/tools/bm.sty
            range:
              start: 141
              end: 141
          log:
            file: main-spans.log
            range:
              start: 271
              end: 271
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \bm
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/tools/bm.sty
            range:
              start: 207
              end: 207
          log:
            file: main-spans.log
            range:
              start: 272
              end: 272
        - name: pdfTeX
          severity: info
          text: paralist 2017/01/22 v2.7 Extended list environments
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/paralist/paralist.sty
          log:
            file: main-spans.log
            range:
              start: 274
              end: 274
        - name: pdfTeX
          severity: info
          text: multicol 2017/04/11 v1.8q multicolumn formatting (FMi)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/tools/multicol.sty
          log:
            file: main-spans.log
            range:
              start: 281
              end: 281
        - name: pdfTeX
          severity: info
          text: booktabs 2016/04/27 v1.618033 publication quality tables
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/booktabs/booktabs.sty
          log:
            file: main-spans.log
            range:
              start: 329
              end: 329
        - name: pdfTeX
          severity: info
          text: 'xspace 2014/10/28 v1.13 Space after command names (DPC,MH)'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/tools/xspace.sty
          log:
            file: main-spans.log
            range:
              start: 348
              end: 348
        - name: pdfTeX
          severity: info
          text: textcomp 2017/04/05 v2.0i Standard LaTeX package
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
          log:
            file: main-spans.log
            range:
              start: 350
              end: 350
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: >-
            Sub-encoding information: 5 = only ISO-Adobe without \textcurrency 4
            = 5 + \texteuro 3 = 4 + \textohm 2 = 3 + \textestimated +
            \textcurrency 1 = TS1 - \textcircled - \t 0 = TS1 (full) Font
            families with sub-encoding setting implement only a restricted
            character set as indicated. Family '?' is the default used for
            unknown fonts. See the documentation for details.
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
          log:
            file: main-spans.log
            range:
              start: 351
              end: 361
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting ? sub-encoding to TS1/1
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 79
              end: 79
          log:
            file: main-spans.log
            range:
              start: 362
              end: 362
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \oldstylenums
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 334
              end: 334
          log:
            file: main-spans.log
            range:
              start: 366
              end: 366
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting cmr sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 349
              end: 349
          log:
            file: main-spans.log
            range:
              start: 367
              end: 367
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting cmss sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 350
              end: 350
          log:
            file: main-spans.log
            range:
              start: 368
              end: 368
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting cmtt sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 351
              end: 351
          log:
            file: main-spans.log
            range:
              start: 369
              end: 369
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting cmvtt sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 352
              end: 352
          log:
            file: main-spans.log
            range:
              start: 370
              end: 370
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting cmbr sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 353
              end: 353
          log:
            file: main-spans.log
            range:
              start: 371
              end: 371
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting cmtl sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 354
              end: 354
          log:
            file: main-spans.log
            range:
              start: 372
              end: 372
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting ccr sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 355
              end: 355
          log:
            file: main-spans.log
            range:
              start: 373
              end: 373
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting ptm sub-encoding to TS1/4
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 356
              end: 356
          log:
            file: main-spans.log
            range:
              start: 374
              end: 374
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting pcr sub-encoding to TS1/4
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 357
              end: 357
          log:
            file: main-spans.log
            range:
              start: 375
              end: 375
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting phv sub-encoding to TS1/4
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 358
              end: 358
          log:
            file: main-spans.log
            range:
              start: 376
              end: 376
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting ppl sub-encoding to TS1/3
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 359
              end: 359
          log:
            file: main-spans.log
            range:
              start: 377
              end: 377
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting pag sub-encoding to TS1/4
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 360
              end: 360
          log:
            file: main-spans.log
            range:
              start: 378
              end: 378
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting pbk sub-encoding to TS1/4
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 361
              end: 361
          log:
            file: main-spans.log
            range:
              start: 379
              end: 379
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting pnc sub-encoding to TS1/4
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 362
              end: 362
          log:
            file: main-spans.log
            range:
              start: 380
              end: 380
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting pzc sub-encoding to TS1/4
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 363
              end: 363
          log:
            file: main-spans.log
            range:
              start: 381
              end: 381
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting bch sub-encoding to TS1/4
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 364
              end: 364
          log:
            file: main-spans.log
            range:
              start: 382
              end: 382
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting put sub-encoding to TS1/5
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 365
              end: 365
          log:
            file: main-spans.log
            range:
              start: 383
              end: 383
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting uag sub-encoding to TS1/5
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 366
              end: 366
          log:
            file: main-spans.log
            range:
              start: 384
              end: 384
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting ugq sub-encoding to TS1/5
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 367
              end: 367
          log:
            file: main-spans.log
            range:
              start: 385
              end: 385
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting ul8 sub-encoding to TS1/4
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 368
              end: 368
          log:
            file: main-spans.log
            range:
              start: 386
              end: 386
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting ul9 sub-encoding to TS1/4
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 369
              end: 369
          log:
            file: main-spans.log
            range:
              start: 387
              end: 387
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting augie sub-encoding to TS1/5
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 370
              end: 370
          log:
            file: main-spans.log
            range:
              start: 388
              end: 388
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting dayrom sub-encoding to TS1/3
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 371
              end: 371
          log:
            file: main-spans.log
            range:
              start: 389
              end: 389
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting dayroms sub-encoding to TS1/3
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 372
              end: 372
          log:
            file: main-spans.log
            range:
              start: 390
              end: 390
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting pxr sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 373
              end: 373
          log:
            file: main-spans.log
            range:
              start: 392
              end: 392
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting pxss sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 374
              end: 374
          log:
            file: main-spans.log
            range:
              start: 393
              end: 393
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting pxtt sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 375
              end: 375
          log:
            file: main-spans.log
            range:
              start: 394
              end: 394
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting txr sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 376
              end: 376
          log:
            file: main-spans.log
            range:
              start: 395
              end: 395
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting txss sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 377
              end: 377
          log:
            file: main-spans.log
            range:
              start: 396
              end: 396
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting txtt sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 378
              end: 378
          log:
            file: main-spans.log
            range:
              start: 397
              end: 397
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting lmr sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 379
              end: 379
          log:
            file: main-spans.log
            range:
              start: 398
              end: 398
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting lmdh sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 380
              end: 380
          log:
            file: main-spans.log
            range:
              start: 399
              end: 399
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting lmss sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 381
              end: 381
          log:
            file: main-spans.log
            range:
              start: 400
              end: 400
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting lmssq sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 382
              end: 382
          log:
            file: main-spans.log
            range:
              start: 401
              end: 401
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting lmvtt sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 383
              end: 383
          log:
            file: main-spans.log
            range:
              start: 402
              end: 402
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting lmtt sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 384
              end: 384
          log:
            file: main-spans.log
            range:
              start: 403
              end: 403
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting qhv sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 385
              end: 385
          log:
            file: main-spans.log
            range:
              start: 404
              end: 404
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting qag sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 386
              end: 386
          log:
            file: main-spans.log
            range:
              start: 405
              end: 405
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting qbk sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 387
              end: 387
          log:
            file: main-spans.log
            range:
              start: 406
              end: 406
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting qcr sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 388
              end: 388
          log:
            file: main-spans.log
            range:
              start: 407
              end: 407
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting qcs sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 389
              end: 389
          log:
            file: main-spans.log
            range:
              start: 408
              end: 408
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting qpl sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 390
              end: 390
          log:
            file: main-spans.log
            range:
              start: 409
              end: 409
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting qtm sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 391
              end: 391
          log:
            file: main-spans.log
            range:
              start: 410
              end: 410
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting qzc sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 392
              end: 392
          log:
            file: main-spans.log
            range:
              start: 411
              end: 411
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting qhvc sub-encoding to TS1/0
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 393
              end: 393
          log:
            file: main-spans.log
            range:
              start: 412
              end: 412
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting futs sub-encoding to TS1/4
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 394
              end: 394
          log:
            file: main-spans.log
            range:
              start: 413
              end: 413
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting futx sub-encoding to TS1/4
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 395
              end: 395
          log:
            file: main-spans.log
            range:
              start: 414
              end: 414
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting futj sub-encoding to TS1/4
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 396
              end: 396
          log:
            file: main-spans.log
            range:
              start: 415
              end: 415
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting hlh sub-encoding to TS1/3
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 397
              end: 397
          log:
            file: main-spans.log
            range:
              start: 416
              end: 416
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting hls sub-encoding to TS1/3
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 398
              end: 398
          log:
            file: main-spans.log
            range:
              start: 417
              end: 417
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting hlst sub-encoding to TS1/3
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 399
              end: 399
          log:
            file: main-spans.log
            range:
              start: 418
              end: 418
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting hlct sub-encoding to TS1/5
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 400
              end: 400
          log:
            file: main-spans.log
            range:
              start: 419
              end: 419
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting hlx sub-encoding to TS1/5
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 401
              end: 401
          log:
            file: main-spans.log
            range:
              start: 420
              end: 420
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting hlce sub-encoding to TS1/5
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 402
              end: 402
          log:
            file: main-spans.log
            range:
              start: 421
              end: 421
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting hlcn sub-encoding to TS1/5
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 403
              end: 403
          log:
            file: main-spans.log
            range:
              start: 422
              end: 422
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting hlcw sub-encoding to TS1/5
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 404
              end: 404
          log:
            file: main-spans.log
            range:
              start: 423
              end: 423
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting hlcf sub-encoding to TS1/5
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 405
              end: 405
          log:
            file: main-spans.log
            range:
              start: 424
              end: 424
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting pplx sub-encoding to TS1/3
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 406
              end: 406
          log:
            file: main-spans.log
            range:
              start: 425
              end: 425
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting pplj sub-encoding to TS1/3
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 407
              end: 407
          log:
            file: main-spans.log
            range:
              start: 426
              end: 426
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting ptmx sub-encoding to TS1/4
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 408
              end: 408
          log:
            file: main-spans.log
            range:
              start: 427
              end: 427
        - severity: info
          name: pdfTeX
          category: Package textcomp
          text: Setting ptmj sub-encoding to TS1/4
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
            range:
              start: 409
              end: 409
          log:
            file: main-spans.log
            range:
              start: 428
              end: 428
        - name: pdfTeX
          severity: info
          text: amssymb 2013/01/14 v3.01 AMS font symbols
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
          log:
            file: main-spans.log
            range:
              start: 430
              end: 430
        - name: pdfTeX
          severity: info
          text: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty
          log:
            file: main-spans.log
            range:
              start: 432
              end: 432
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathfrak' in version `bold' U/euf/m/n
            --> U/euf/b/n.
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty
            range:
              start: 106
              end: 106
          log:
            file: main-spans.log
            range:
              start: 435
              end: 436
        - name: pdfTeX
          severity: info
          text: enumitem 2011/09/28 v3.5.2 Customized lists
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/enumitem/enumitem.sty
          log:
            file: main-spans.log
            range:
              start: 438
              end: 438
        - name: pdfTeX
          severity: info
          text: microtype 2018/01/14 v2.7a Micro-typographical refinements (RS)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/microtype/microtype.sty
          log:
            file: main-spans.log
            range:
              start: 445
              end: 445
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \textls
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/microtype/microtype.sty
            range:
              start: 793
              end: 793
          log:
            file: main-spans.log
            range:
              start: 448
              end: 448
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \textmicrotypecontext
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/microtype/microtype.sty
            range:
              start: 1339
              end: 1339
          log:
            file: main-spans.log
            range:
              start: 450
              end: 450
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \lsstyle
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/latex/microtype/microtype-pdftex.def
            range:
              start: 913
              end: 913
          log:
            file: main-spans.log
            range:
              start: 455
              end: 455
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \lslig
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/latex/microtype/microtype-pdftex.def
            range:
              start: 913
              end: 913
          log:
            file: main-spans.log
            range:
              start: 456
              end: 456
        - severity: info
          name: pdfTeX
          category: Package microtype
          text: Loading configuration file microtype.cfg.
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/microtype/microtype.sty
          log:
            file: main-spans.log
            range:
              start: 459
              end: 459
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OML/cmm/m/it ... okay
          source:
            file: main-spans.tex
            range:
              start: 101
              end: 101
          log:
            file: main-spans.log
            range:
              start: 465
              end: 466
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for T1/cmr/m/n ... okay
          source:
            file: main-spans.tex
            range:
              start: 101
              end: 101
          log:
            file: main-spans.log
            range:
              start: 467
              end: 468
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OT1/cmr/m/n ... okay
          source:
            file: main-spans.tex
            range:
              start: 101
              end: 101
          log:
            file: main-spans.log
            range:
              start: 469
              end: 470
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OMS/cmsy/m/n ... okay
          source:
            file: main-spans.tex
            range:
              start: 101
              end: 101
          log:
            file: main-spans.log
            range:
              start: 471
              end: 472
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OMX/cmex/m/n ... okay
          source:
            file: main-spans.tex
            range:
              start: 101
              end: 101
          log:
            file: main-spans.log
            range:
              start: 473
              end: 474
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for U/cmr/m/n ... okay
          source:
            file: main-spans.tex
            range:
              start: 101
              end: 101
          log:
            file: main-spans.log
            range:
              start: 475
              end: 476
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for PD1/pdf/m/n ... okay
          source:
            file: main-spans.tex
            range:
              start: 101
              end: 101
          log:
            file: main-spans.log
            range:
              start: 477
              end: 478
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for TS1/cmr/m/n
          source:
            file: main-spans.tex
            range:
              start: 101
              end: 101
          log:
            file: main-spans.log
            range:
              start: 479
              end: 479
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for TS1+cmr ... okay
          source:
            file: main-spans.tex
            range:
              start: 101
              end: 101
          log:
            file: main-spans.log
            range:
              start: 480
              end: 485
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for OT1+ptm
          source:
            file: main-spans.tex
            range:
              start: 101
              end: 101
          log:
            file: main-spans.log
            range:
              start: 486
              end: 486
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link coloring ON
          source:
            file: main-spans.tex
            range:
              start: 101
              end: 101
          log:
            file: main-spans.log
            range:
              start: 492
              end: 492
        - name: pdfTeX
          severity: info
          text: nameref 2016/05/21 v2.44 Cross-referencing by name of section
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
          log:
            file: main-spans.log
            range:
              start: 494
              end: 494
        - name: pdfTeX
          severity: info
          text: gettitlestring 2016/05/16 v1.5 Cleanup title references (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
          log:
            file: main-spans.log
            range:
              start: 496
              end: 496
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ref
          source:
            file: main-spans.tex
            range:
              start: 101
              end: 101
          log:
            file: main-spans.log
            range:
              start: 500
              end: 500
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \pageref
          source:
            file: main-spans.tex
            range:
              start: 101
              end: 101
          log:
            file: main-spans.log
            range:
              start: 501
              end: 501
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \nameref
          source:
            file: main-spans.tex
            range:
              start: 101
              end: 101
          log:
            file: main-spans.log
            range:
              start: 502
              end: 502
        - name: pdfTeX
          severity: info
          text: epstopdf-base 2016/05/15 v2.6 Base part for package epstopdf
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
          log:
            file: main-spans.log
            range:
              start: 522
              end: 522
        - name: pdfTeX
          severity: info
          text: grfext 2016/05/16 v1.2 Manage graphics extensions (HO)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty
          log:
            file: main-spans.log
            range:
              start: 524
              end: 524
        - severity: info
          name: pdfTeX
          category: Package epstopdf-base
          text: Redefining graphics rule for `.eps'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
            range:
              start: 438
              end: 438
          log:
            file: main-spans.log
            range:
              start: 526
              end: 527
        - severity: info
          name: pdfTeX
          category: Package grfext
          text: >-
            Graphics extension search list:
            [.pdf,.png,.jpg,.mps,.jpeg,.jbig2,.jb2,.PDF,.PNG,.JPG,.JPEG,.JBIG2,.JB2,.eps]
            \AppendGraphicsExtensions.
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
            range:
              start: 456
              end: 456
          log:
            file: main-spans.log
            range:
              start: 528
              end: 531
        - severity: info
          name: pdfTeX
          category: Package caption
          text: Begin \AtBeginDocument code.
          source:
            file: main-spans.tex
          log:
            file: main-spans.log
            range:
              start: 536
              end: 536
        - severity: info
          name: pdfTeX
          category: Package caption
          text: End \AtBeginDocument code.
          source:
            file: main-spans.tex
          log:
            file: main-spans.log
            range:
              start: 537
              end: 537
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \microtypecontext
          source:
            file: main-spans.tex
            range:
              start: 101
              end: 101
          log:
            file: main-spans.log
            range:
              start: 538
              end: 538
        - severity: info
          name: pdfTeX
          category: Package microtype
          text: Generating PDF output.
          source:
            file: main-spans.tex
          log:
            file: main-spans.log
            range:
              start: 539
              end: 539
        - severity: info
          name: pdfTeX
          category: Package microtype
          text: Character protrusion enabled (level 2).
          source:
            file: main-spans.tex
          log:
            file: main-spans.log
            range:
              start: 540
              end: 540
        - severity: info
          name: pdfTeX
          category: Package microtype
          text: Using default protrusion set `alltext'.
          source:
            file: main-spans.tex
          log:
            file: main-spans.log
            range:
              start: 541
              end: 541
        - severity: info
          name: pdfTeX
          category: Package microtype
          text: >-
            Automatic font expansion enabled (level 2), stretch: 10, shrink: 30,
            step: 1, non-selected.
          source:
            file: main-spans.tex
          log:
            file: main-spans.log
            range:
              start: 542
              end: 543
        - severity: info
          name: pdfTeX
          category: Package microtype
          text: Using default expansion set `basictext'.
          source:
            file: main-spans.tex
          log:
            file: main-spans.log
            range:
              start: 544
              end: 544
        - severity: info
          name: pdfTeX
          category: Package microtype
          text: No adjustment of tracking.
          source:
            file: main-spans.tex
          log:
            file: main-spans.log
            range:
              start: 545
              end: 545
        - severity: info
          name: pdfTeX
          category: Package microtype
          text: Adjustment of interword spacing enabled.
          source:
            file: main-spans.tex
          log:
            file: main-spans.log
            range:
              start: 546
              end: 546
        - severity: info
          name: pdfTeX
          category: Package microtype
          text: Using default spacing set `basictext'.
          source:
            file: main-spans.tex
          log:
            file: main-spans.log
            range:
              start: 547
              end: 547
        - severity: info
          name: pdfTeX
          category: Package microtype
          text: Adjustment of character kerning enabled.
          source:
            file: main-spans.tex
          log:
            file: main-spans.log
            range:
              start: 548
              end: 548
        - severity: info
          name: pdfTeX
          category: Package microtype
          text: Using default kerning set `alltext'.
          source:
            file: main-spans.tex
          log:
            file: main-spans.log
            range:
              start: 549
              end: 549
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/n' in size <14.4> not available Font shape
            `OT1/ptm/b/n' tried instead.
          source:
            file: main-spans.tex
            range:
              start: 102
              end: 102
          log:
            file: main-spans.log
            range:
              start: 553
              end: 554
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for U+lasy
          source:
            file: main-spans.tex
            range:
              start: 102
              end: 102
          log:
            file: main-spans.log
            range:
              start: 559
              end: 559
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `U/lasy/b/n' in size <8> not available Font shape
            `U/lasy/m/n' tried instead.
          source:
            file: main-spans.tex
            range:
              start: 102
              end: 102
          log:
            file: main-spans.log
            range:
              start: 563
              end: 564
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `U/lasy/b/n' in size <6> not available Font shape
            `U/lasy/m/n' tried instead.
          source:
            file: main-spans.tex
            range:
              start: 102
              end: 102
          log:
            file: main-spans.log
            range:
              start: 565
              end: 566
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for U+msa
          source:
            file: main-spans.tex
            range:
              start: 102
              end: 102
          log:
            file: main-spans.log
            range:
              start: 567
              end: 567
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for U+msb
          source:
            file: main-spans.tex
            range:
              start: 102
              end: 102
          log:
            file: main-spans.log
            range:
              start: 573
              end: 573
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/n' in size <12> not available Font shape
            `OT1/ptm/b/n' tried instead.
          source:
            file: main-spans.tex
            range:
              start: 102
              end: 102
          log:
            file: main-spans.log
            range:
              start: 579
              end: 580
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for OT1+pcr
          source:
            file: main-spans.tex
            range:
              start: 102
              end: 102
          log:
            file: main-spans.log
            range:
              start: 581
              end: 581
        - severity: info
          name: pdfTeX
          category: Package microtype
          text: >-
            Loading generic protrusion settings for font family `pcr' (encoding:
            OT1). For optimal results, create family-specific settings. See the
            microtype manual for details.
          source:
            file: main-spans.tex
          log:
            file: main-spans.log
            range:
              start: 586
              end: 589
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for OMS+pcr
          source:
            file: main-spans.tex
            range:
              start: 102
              end: 102
          log:
            file: main-spans.log
            range:
              start: 590
              end: 590
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OMS/pcr/m/n' in size <9> not available Font shape
            `OMS/cmsy/m/n' tried instead.
          source:
            file: main-spans.tex
            range:
              start: 102
              end: 102
          log:
            file: main-spans.log
            range:
              start: 595
              end: 596
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `U/lasy/b/n' in size <9> not available Font shape
            `U/lasy/m/n' tried instead.
          source:
            file: intro.tex
            range:
              start: 29
              end: 29
          log:
            file: main-spans.log
            range:
              start: 603
              end: 604
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `U/lasy/b/n' in size <5> not available Font shape
            `U/lasy/m/n' tried instead.
          source:
            file: intro.tex
            range:
              start: 29
              end: 29
          log:
            file: main-spans.log
            range:
              start: 605
              end: 606
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            figures/intro-left.pdf used Requested size: 124.96268pt x
            112.44785pt.
          source:
            file: intro.tex
            range:
              start: 34
              end: 34
          log:
            file: main-spans.log
            range:
              start: 616
              end: 617
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            figures/intro-right.pdf used Requested size: 90.37785pt x
            112.44785pt.
          source:
            file: intro.tex
            range:
              start: 39
              end: 39
          log:
            file: main-spans.log
            range:
              start: 631
              end: 632
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/n' in size <10.95> not available Font shape
            `OT1/ptm/b/n' tried instead.
          source:
            file: tasks.tex
            range:
              start: 7
              end: 7
          log:
            file: main-spans.log
            range:
              start: 651
              end: 652
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            figures/bar_const_det_left.jpg used Requested size: 206.8653pt x
            187.90244pt.
          source:
            file: figure-text/main-result.tex
            range:
              start: 3
              end: 3
          log:
            file: main-spans.log
            range:
              start: 683
              end: 684
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            figures/bar_const_lab_right.jpg used Requested size: 258.04292pt x
            187.90244pt.
          source:
            file: figure-text/main-result.tex
            range:
              start: 7
              end: 7
          log:
            file: main-spans.log
            range:
              start: 693
              end: 695
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            figures/bar_nel_left.jpg used Requested size: 206.8653pt x
            187.90244pt.
          source:
            file: figure-text/main-result.tex
            range:
              start: 13
              end: 13
          log:
            file: main-spans.log
            range:
              start: 704
              end: 705
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            figures/bar_srl_right.jpg used Requested size: 258.04292pt x
            187.90244pt.
          source:
            file: figure-text/main-result.tex
            range:
              start: 17
              end: 17
          log:
            file: main-spans.log
            range:
              start: 714
              end: 715
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            figures/bar_md_left.jpg used Requested size: 206.8653pt x
            187.90244pt.
          source:
            file: figure-text/main-result.tex
            range:
              start: 23
              end: 23
          log:
            file: main-spans.log
            range:
              start: 724
              end: 725
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            figures/bar_coref_right.jpg used Requested size: 258.04292pt x
            187.90244pt.
          source:
            file: figure-text/main-result.tex
            range:
              start: 27
              end: 27
          log:
            file: main-spans.log
            range:
              start: 734
              end: 735
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            figures/ft/ft_bar_const_lab_left.jpg used Requested size:
            198.56244pt x 144.54pt.
          source:
            file: figure-text/ft_result.tex
            range:
              start: 3
              end: 3
          log:
            file: main-spans.log
            range:
              start: 745
              end: 747
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            figures/ft/ft_bar_srl_right.jpg used Requested size: 259.50197pt x
            144.54pt.
          source:
            file: figure-text/ft_result.tex
            range:
              start: 7
              end: 7
          log:
            file: main-spans.log
            range:
              start: 756
              end: 758
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            figures/ft/ft_bar_md_left.jpg used Requested size: 198.56244pt x
            144.54pt.
          source:
            file: figure-text/ft_result.tex
            range:
              start: 13
              end: 13
          log:
            file: main-spans.log
            range:
              start: 767
              end: 768
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            figures/ft/ft_bar_coref_right.jpg used Requested size: 259.50197pt x
            144.54pt.
          source:
            file: figure-text/ft_result.tex
            range:
              start: 17
              end: 17
          log:
            file: main-spans.log
            range:
              start: 777
              end: 779
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            figures/const_lab_layerattn_comp.jpg used Requested size:
            163.89095pt x 115.6319pt.
          source:
            file: figure-text/layerwise-attn.tex
            range:
              start: 6
              end: 6
          log:
            file: main-spans.log
            range:
              start: 800
              end: 802
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            figures/srl_layerattn_comp.jpg used Requested size: 145.68024pt x
            115.6319pt.
          source:
            file: figure-text/layerwise-attn.tex
            range:
              start: 11
              end: 11
          log:
            file: main-spans.log
            range:
              start: 806
              end: 808
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            figures/coref_layerattn_comp.jpg used Requested size: 145.68024pt x
            115.6319pt.
          source:
            file: figure-text/layerwise-attn.tex
            range:
              start: 16
              end: 16
          log:
            file: main-spans.log
            range:
              start: 812
              end: 814
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            figures/attn_layerattn_comp_coref.jpg used Requested size:
            163.88739pt x 108.40541pt.
          source:
            file: figure-text/layerwise-attn.tex
            range:
              start: 29
              end: 29
          log:
            file: main-spans.log
            range:
              start: 818
              end: 820
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            figures/coherent_original_layerattn_comp_coref.jpg used Requested
            size: 145.68024pt x 108.40541pt.
          source:
            file: figure-text/layerwise-attn.tex
            range:
              start: 34
              end: 34
          log:
            file: main-spans.log
            range:
              start: 826
              end: 828
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            figures/max_layerattn_comp_coref.jpg used Requested size:
            145.68024pt x 108.40541pt.
          source:
            file: figure-text/layerwise-attn.tex
            range:
              start: 39
              end: 39
          log:
            file: main-spans.log
            range:
              start: 832
              end: 834
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for OMS+ptm
          source:
            file: figure-text/layerwise-attn.tex
            range:
              start: 42
              end: 42
          log:
            file: main-spans.log
            range:
              start: 835
              end: 835
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OMS/ptm/m/n' in size <10> not available Font shape
            `OMS/cmsy/m/n' tried instead.
          source:
            file: figure-text/layerwise-attn.tex
            range:
              start: 42
              end: 42
          log:
            file: main-spans.log
            range:
              start: 839
              end: 840
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/n' in size <9> not available Font shape
            `OT1/ptm/b/n' tried instead.
          source:
            file: figure-text/large-table.tex
            range:
              start: 15
              end: 15
          log:
            file: main-spans.log
            range:
              start: 847
              end: 848
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `U/lasy/b/n' in size <7> not available Font shape
            `U/lasy/m/n' tried instead.
          source:
            file: figure-text/large-table.tex
            range:
              start: 62
              end: 62
          log:
            file: main-spans.log
            range:
              start: 884
              end: 885
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Empty hook `BeforeClearDocument'
          source:
            file: main-spans.tex
            range:
              start: 125
              end: 125
          log:
            file: main-spans.log
            range:
              start: 981
              end: 981
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Empty hook `AfterLastShipout'
          source:
            file: main-spans.tex
            range:
              start: 125
              end: 125
          log:
            file: main-spans.log
            range:
              start: 983
              end: 983
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Executing hook `AtVeryEndDocument'
          source:
            file: main-spans.tex
            range:
              start: 125
              end: 125
          log:
            file: main-spans.log
            range:
              start: 985
              end: 985
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Executing hook `AtEndAfterFileList'
          source:
            file: main-spans.tex
            range:
              start: 125
              end: 125
          log:
            file: main-spans.log
            range:
              start: 986
              end: 986
        - severity: info
          name: pdfTeX
          category: Package rerunfilecheck
          text: >-
            File `main-spans.out' has not changed. Checksum:
            D41D8CD98F00B204E9800998ECF8427E;0.
          source:
            file: main-spans.tex
          log:
            file: main-spans.log
            range:
              start: 987
              end: 988
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Empty hook `AtVeryVeryEnd'
          source:
            file: main-spans.tex
            range:
              start: 125
              end: 125
          log:
            file: main-spans.log
            range:
              start: 989
              end: 989
      inputs: []
      outputs:
        - main-spans.pdf
      calls: []
    type: ParsedLaTeXLog
  main-spans.aux:
    timeStamp: 2020-05-14T17:20:39.676Z
    jobNames: []
    hash: x7+hTDUgxCQCI/pqTg2XWv9oQuo7yFGeiUsR9yu/UR8=
    type: LaTeXAuxilary
  main-spans.fls:
    timeStamp: 2020-05-14T17:20:39.688Z
    jobNames: []
    hash: /zJBBBrytl7bSfcjwHDo0a4pNEERZBaVx1zPLAG7TXE=
    type: FileListing
  main-spans.log:
    timeStamp: 2020-05-14T17:20:39.696Z
    jobNames: []
    hash: jYy3CGB8f+tjEdhqyvOBNw8DollkkePWvsHaPyKY4Nw=
    type: LaTeXLog
    subType: pdfTeX
  main-spans.aux-ParsedLaTeXAuxilary:
    timeStamp: 2020-05-14T17:19:24.315Z
    jobNames: []
    value:
      commands:
        - relax
        - providecommand
        - providecommand
        - HyperFirstAtBeginDocument
        - global
        - gdef
        - global
        - gdef
        - gdef
        - AtEndDocument
        - let
        - let
        - fi
        - fi
        - global
        - gdef
        - providecommand
        - providecommand
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - providecommand
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - citation
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - newlabel
        - newlabel
        - citation
        - citation
        - newlabel
        - citation
        - newlabel
        - citation
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - bibdata
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibstyle
        - newlabel
        - newlabel
        - newlabel
    type: ParsedLaTeXAuxilary
  main-spans.blg-ParsedBibTeXLog:
    timeStamp: 2020-05-14T14:43:42.253Z
    jobNames: []
    value:
      messages: []
      inputs:
        - main-spans.aux
        - acl_natbib.bst
        - acl2020.bib
      outputs: []
      calls: []
    type: ParsedBibTeXLog
  /etc/texmf/web2c/texmf.cnf:
    timeStamp: 2019-04-15T17:10:39.562Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/enc/dvips/base/8r.enc:
    timeStamp: 2016-11-25T18:31:06.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/map/fontname/texfonts.map:
    timeStamp: 2017-11-27T23:19:31.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/adobe/courier/pcrr7t.tfm:
    timeStamp: 2016-11-25T18:31:28.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/adobe/courier/pcrr8r.tfm:
    timeStamp: 2016-11-25T18:31:28.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/adobe/helvetic/phvb.tfm:
    timeStamp: 2016-11-25T18:31:28.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/adobe/helvetic/phvb8r.tfm:
    timeStamp: 2016-11-25T18:31:28.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/adobe/times/ptmb7t.tfm:
    timeStamp: 2016-11-25T18:31:29.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/adobe/times/ptmb8r.tfm:
    timeStamp: 2016-11-25T18:31:29.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/adobe/times/ptmr7t.tfm:
    timeStamp: 2016-11-25T18:31:29.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/adobe/times/ptmr8r.tfm:
    timeStamp: 2016-11-25T18:31:29.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/adobe/times/ptmrc7t.tfm:
    timeStamp: 2016-11-25T18:31:29.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/adobe/times/ptmri7t.tfm:
    timeStamp: 2016-11-25T18:31:29.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/adobe/times/ptmri8r.tfm:
    timeStamp: 2016-11-25T18:31:29.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy5.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy6.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy7.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy8.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy9.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex7.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex8.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex9.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib5.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib6.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib7.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib8.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib9.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam10.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam5.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam7.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm10.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm5.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm7.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbsy10.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx10.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx12.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx5.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx6.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx7.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx8.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx9.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmex10.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi10.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi12.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi6.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi8.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi9.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmib10.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr10.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr12.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr6.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr8.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr9.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmsy10.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmsy6.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmsy8.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmsy9.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/latex-fonts/lasy10.tfm:
    timeStamp: 2016-11-25T18:31:51.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/latex-fonts/lasy5.tfm:
    timeStamp: 2016-11-25T18:31:51.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/latex-fonts/lasy6.tfm:
    timeStamp: 2016-11-25T18:31:51.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/latex-fonts/lasy7.tfm:
    timeStamp: 2016-11-25T18:31:51.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/latex-fonts/lasy8.tfm:
    timeStamp: 2016-11-25T18:31:51.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/latex-fonts/lasy9.tfm:
    timeStamp: 2016-11-25T18:31:51.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/latex-fonts/lasyb10.tfm:
    timeStamp: 2016-11-25T18:31:51.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmib10.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy9.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb:
    timeStamp: 2016-11-25T18:32:14.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/urw/courier/ucrr8a.pfb:
    timeStamp: 2016-11-25T18:32:26.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/urw/helvetic/uhvb8a.pfb:
    timeStamp: 2016-11-25T18:32:26.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/urw/times/utmb8a.pfb:
    timeStamp: 2016-11-25T18:32:26.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/urw/times/utmr8a.pfb:
    timeStamp: 2016-11-25T18:32:26.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/urw/times/utmri8a.pfb:
    timeStamp: 2016-11-25T18:32:26.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/vf/adobe/courier/pcrr7t.vf:
    timeStamp: 2016-11-25T18:32:37.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/vf/adobe/helvetic/phvb.vf:
    timeStamp: 2016-11-25T18:32:37.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/vf/adobe/times/ptmb7t.vf:
    timeStamp: 2016-11-25T18:32:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/vf/adobe/times/ptmr7t.vf:
    timeStamp: 2016-11-25T18:32:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/vf/adobe/times/ptmrc7t.vf:
    timeStamp: 2016-11-25T18:32:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/vf/adobe/times/ptmri7t.vf:
    timeStamp: 2016-11-25T18:32:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii:
    timeStamp: 2016-11-25T18:33:26.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty:
    timeStamp: 2016-11-25T18:33:35.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty:
    timeStamp: 2016-11-25T18:33:35.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty:
    timeStamp: 2018-01-26T22:43:53.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty:
    timeStamp: 2016-11-25T18:33:35.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty:
    timeStamp: 2016-11-25T18:33:40.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty:
    timeStamp: 2016-11-25T18:33:40.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd:
    timeStamp: 2016-11-25T18:33:40.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd:
    timeStamp: 2016-11-25T18:33:40.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty:
    timeStamp: 2016-11-25T18:33:40.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty:
    timeStamp: 2016-11-25T18:33:40.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty:
    timeStamp: 2017-09-08T21:22:37.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty:
    timeStamp: 2016-11-25T18:33:40.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty:
    timeStamp: 2016-11-25T18:33:40.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/base/article.cls:
    timeStamp: 2016-11-25T18:33:41.000Z
    jobNames: []
    type: LaTeXClass
  /usr/share/texlive/texmf-dist/tex/latex/base/latexsym.sty:
    timeStamp: 2016-11-25T18:33:41.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/base/size11.clo:
    timeStamp: 2016-11-25T18:33:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty:
    timeStamp: 2017-04-15T22:59:15.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/base/ts1cmr.fd:
    timeStamp: 2016-11-25T18:33:41.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texlive/texmf-dist/tex/latex/base/ts1enc.def:
    timeStamp: 2016-11-25T18:33:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/base/ulasy.fd:
    timeStamp: 2016-11-25T18:33:41.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texlive/texmf-dist/tex/latex/booktabs/booktabs.sty:
    timeStamp: 2016-11-25T18:33:43.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/caption/caption.sty:
    timeStamp: 2016-11-25T18:33:43.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty:
    timeStamp: 2016-11-25T18:33:43.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/caption/subcaption.sty:
    timeStamp: 2016-11-25T18:33:43.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/enumitem/enumitem.sty:
    timeStamp: 2016-11-25T18:33:47.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/etoolbox/etoolbox.sty:
    timeStamp: 2018-02-11T22:50:58.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg:
    timeStamp: 2016-11-25T18:33:50.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg:
    timeStamp: 2016-11-25T18:33:50.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/graphics-def/pdftex.def:
    timeStamp: 2018-01-09T22:36:08.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty:
    timeStamp: 2017-06-25T21:52:12.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty:
    timeStamp: 2017-06-25T21:52:12.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty:
    timeStamp: 2016-11-25T18:33:50.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty:
    timeStamp: 2016-11-25T18:33:50.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def:
    timeStamp: 2018-02-07T22:17:34.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty:
    timeStamp: 2018-02-07T22:17:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty:
    timeStamp: 2016-11-25T18:33:51.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def:
    timeStamp: 2018-02-07T22:17:34.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg:
    timeStamp: 2016-11-25T18:33:53.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg:
    timeStamp: 2016-11-25T18:33:53.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/microtype/microtype-pdftex.def:
    timeStamp: 2018-01-15T22:21:32.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/microtype/microtype.cfg:
    timeStamp: 2018-01-15T22:21:32.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/microtype/microtype.sty:
    timeStamp: 2018-01-15T22:21:32.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/microtype/mt-cmr.cfg:
    timeStamp: 2018-01-15T22:21:32.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/microtype/mt-msa.cfg:
    timeStamp: 2018-01-15T22:21:32.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/microtype/mt-msb.cfg:
    timeStamp: 2018-01-15T22:21:32.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/microtype/mt-ptm.cfg:
    timeStamp: 2018-01-15T22:21:32.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/natbib/natbib.sty:
    timeStamp: 2018-03-05T00:41:47.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty:
    timeStamp: 2016-11-25T18:33:56.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty:
    timeStamp: 2016-11-25T18:33:56.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty:
    timeStamp: 2016-11-25T18:33:56.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty:
    timeStamp: 2016-11-25T18:33:56.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty:
    timeStamp: 2016-11-25T18:33:56.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/paralist/paralist.sty:
    timeStamp: 2017-01-22T23:01:06.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1pcr.fd:
    timeStamp: 2016-11-25T18:33:57.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1ptm.fd:
    timeStamp: 2016-11-25T18:33:57.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texlive/texmf-dist/tex/latex/psnfss/times.sty:
    timeStamp: 2016-11-25T18:33:57.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/tools/bm.sty:
    timeStamp: 2017-01-23T00:01:06.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/tools/multicol.sty:
    timeStamp: 2017-04-15T22:59:15.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/tools/xspace.sty:
    timeStamp: 2016-11-25T18:34:01.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/url/url.sty:
    timeStamp: 2016-11-25T18:34:02.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty:
    timeStamp: 2016-11-25T18:34:03.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/web2c/texmf.cnf:
    timeStamp: 2018-03-05T00:41:47.000Z
    jobNames: []
  /usr/share/texmf/web2c/texmf.cnf:
    timeStamp: 2018-03-05T00:41:47.000Z
    jobNames: []
  /var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map:
    timeStamp: 2020-04-28T15:39:37.439Z
    jobNames: []
  /var/lib/texmf/web2c/pdftex/pdflatex.fmt:
    timeStamp: 2020-04-29T17:24:15.031Z
    jobNames: []
  acl2020.sty:
    timeStamp: 2020-05-14T00:04:02.000Z
    jobNames: []
    hash: +rONhyp6ToeKTXC7JzUFsCf/LO6klRKI/ZERZFIEltE=
    type: LaTeXStyle
  analysis.tex:
    timeStamp: 2020-05-14T17:02:17.088Z
    jobNames: []
    hash: 0dQb+SRVrtgYjEw1SW8c8KrWkApz2UCNQTIyV8M0sZA=
    type: TeX
  conclusion.tex:
    timeStamp: 2020-05-14T12:36:35.463Z
    jobNames: []
    hash: bZZ5d0Rck8a0h7uYDgGNvQWSND0CakgKHUc7GrmFu9c=
    type: TeX
  experimental_setup.tex:
    timeStamp: 2020-05-14T17:20:34.554Z
    jobNames: []
    hash: hKhMnwXac9dtL5U2k8MVhIGt2C/J42LTdObhQS5TbdQ=
    type: TeX
  figure-text/ft_result.tex:
    timeStamp: 2020-05-14T17:08:24.894Z
    jobNames: []
    hash: gGe5teRplz3bbPcerpEeBUR2HgMpuSSoQHgFI2/0DM0=
    type: TeX
  figure-text/large-table.tex:
    timeStamp: 2020-05-14T14:42:08.139Z
    jobNames: []
    hash: /4UxAlIy7UIZoGDB8/Ba8kNKXg1SDZ1lOvp12xggImA=
    type: TeX
  figure-text/layerwise-attn.tex:
    timeStamp: 2020-05-14T17:19:21.354Z
    jobNames: []
    hash: mbuSxcy5kxbRWwBPKIQlPBW3LO0rYpT/yqEVfOFuy9Q=
    type: TeX
  figure-text/main-result.tex:
    timeStamp: 2020-05-14T00:04:02.000Z
    jobNames: []
    hash: qUw3CLGQr5YxPpQNczJyq3O8PXJqMBWf2jKSe0cFABA=
    type: TeX
  figures/bar_const_det_left.jpg:
    timeStamp: 2020-05-14T00:04:02.000Z
    jobNames: []
    hash: EgVqV6B9BJT8YmKT8QucZiNKm+aNb/YIZ7/cjpFy4k4=
  figures/bar_const_lab_right.jpg:
    timeStamp: 2020-05-14T00:04:02.000Z
    jobNames: []
    hash: 9D9x74NlEx8MBCth94Xh+FIwz4E64+oyYFF38fRryic=
  figures/bar_coref_right.jpg:
    timeStamp: 2020-05-14T00:04:06.000Z
    jobNames: []
    hash: Q/X850cXJnlzq1Knb+yPmhLDsFcCn4+kUA4AlvhVbDQ=
  figures/bar_md_left.jpg:
    timeStamp: 2020-05-14T00:04:08.000Z
    jobNames: []
    hash: EEzNHEP0HN/AxzCM4AEKEyENdiKrwcaRGJ2vxYBeZt4=
  figures/bar_nel_left.jpg:
    timeStamp: 2020-05-14T00:04:02.000Z
    jobNames: []
    hash: EKb4LCSi+L9Z1SOTYqEuBU22YPkCyQ5pkmEqMbeGsv8=
  figures/bar_srl_right.jpg:
    timeStamp: 2020-05-14T00:04:02.000Z
    jobNames: []
    hash: 51b3T6tEpitNEs4dEBduOBvzyL/6Z+YraY5xJwrvQSA=
  figures/const_lab_layerattn_comp.jpg:
    timeStamp: 2020-05-14T00:04:08.000Z
    jobNames: []
    hash: OaSXvJSWAqL6cQF23KM/L4jQDQOy2j0o6aWu/mh0MF8=
  figures/coref_layerattn_comp.jpg:
    timeStamp: 2020-05-14T00:04:08.000Z
    jobNames: []
    hash: 1ONbxUpnWZyHcjqBFEr1FYRqKlLXQmKK8RJh9M6k+ME=
  figures/ft/ft_bar_const_lab_left.jpg:
    timeStamp: 2020-05-14T00:04:08.000Z
    jobNames: []
    hash: 4nh7W0nChCdcsq7mzCk2wCPwS0EFKzFkLWyZBv52OPs=
  figures/ft/ft_bar_coref_right.jpg:
    timeStamp: 2020-05-14T00:04:08.000Z
    jobNames: []
    hash: PW7UQ+unsTuX6CN8jUQ8Q8fMg6QpdwMWMQtig740TBo=
  figures/ft/ft_bar_md_left.jpg:
    timeStamp: 2020-05-14T00:04:08.000Z
    jobNames: []
    hash: hggt0Ie7Wf7pSEHpu3rPIVSw2NsmiNeZTC0ADOdCwog=
  figures/ft/ft_bar_srl_right.jpg:
    timeStamp: 2020-05-14T00:04:08.000Z
    jobNames: []
    hash: 6V+zQ/Irduz0eDeHT4fNn6CzELFlTSB69mjSTnYWMIU=
  figures/intro-left.pdf:
    timeStamp: 2020-05-14T00:04:08.000Z
    jobNames: []
    hash: fxHS0/jt3W+uRO1QeDceWLMAJQhWDJQUoloixn924Gg=
    type: PortableDocumentFormat
  figures/intro-right.pdf:
    timeStamp: 2020-05-14T00:04:08.000Z
    jobNames: []
    hash: 2zF9gyC+ymeqqGUkIZWgUbkJjZ4PDuQrtjwsWRWtdvg=
    type: PortableDocumentFormat
  figures/srl_layerattn_comp.jpg:
    timeStamp: 2020-05-14T00:04:08.000Z
    jobNames: []
    hash: 8c7G2LYF7zaSHhjcftupL2DUA5THxjPDMcK/zTtsl8w=
  intro.tex:
    timeStamp: 2020-05-14T17:16:29.390Z
    jobNames: []
    hash: J8BJyx5WXEC3z21jKGaifJkd09XYlHSACSq4lY6N7SY=
    type: TeX
  main-spans.out:
    timeStamp: 2020-05-14T17:20:38.980Z
    jobNames: []
    hash: 47DEQpj8HBSa+/TImW+5JCeuQeRkm5NMpJWZG3hSuFU=
    type: OUT
  model.tex:
    timeStamp: 2020-05-14T17:09:08.411Z
    jobNames: []
    hash: zpsTH8pn3QUvlUxZVnUtwAASmaJjIUnh1uNC+u6MB3E=
    type: TeX
  related.tex:
    timeStamp: 2020-05-14T00:04:02.000Z
    jobNames: []
    hash: yiY2ZQOJnq7vI+TkSl9bvywoBTsaLw7KrU215LjviRU=
    type: TeX
  results.tex:
    timeStamp: 2020-05-14T17:14:15.982Z
    jobNames: []
    hash: I9/iKwDpfKYqD5bNP09fnqU994guh64i1H0tEvaJK2I=
    type: TeX
  tasks.tex:
    timeStamp: 2020-05-14T16:30:30.739Z
    jobNames: []
    hash: wbhqc34muNaAC0krxavI4OBjTStKHMWsfC7wY6ubyBo=
    type: TeX
  main-spans.bbl:
    timeStamp: 2020-05-14T17:19:24.375Z
    jobNames: []
    hash: l58E2UP6iHUXC6OEhIuEqKenrGJtn6DrtKtHrI0iXiE=
  main-spans.blg:
    timeStamp: 2020-05-14T17:19:24.375Z
    jobNames: []
    hash: iqo71EBww54NrRP7AgoPgXXywfFu5N9CgoR2WD9zm9E=
    type: BibTeXLog
    subType: BibTeX
  acl_natbib.bst:
    timeStamp: 2020-05-14T00:04:02.000Z
    jobNames: []
    hash: 6XZDDqLcFAi/PvIBTqmv2Jt9JqakqqhrvrW/saO6xkY=
    type: BibTeXStyle
  acl2020.bib:
    timeStamp: 2020-05-14T14:43:10.044Z
    jobNames: []
    hash: JcGGerZsvBndfmRSwWtUFAOkgHwPWTPoteJzpSAvcq4=
    type: BibTeXFile
  /usr/share/texlive/texmf-dist/tex/latex/psnfss/omspcr.fd:
    timeStamp: 2016-11-25T18:33:57.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texlive/texmf-dist/tex/latex/psnfss/omsptm.fd:
    timeStamp: 2016-11-25T18:33:57.000Z
    jobNames: []
    type: FontDescription
  figures/attn_layerattn_comp_coref.jpg:
    timeStamp: 2020-05-14T00:04:08.000Z
    jobNames: []
    hash: k5s/iQ1TYCDA0eDOEfKM5CYyrMD3Y00fj06woWydxIM=
  figures/coherent_original_layerattn_comp_coref.jpg:
    timeStamp: 2020-05-14T00:04:08.000Z
    jobNames: []
    hash: orOirokxRGfkbFinugT5sJmLg/6Ux4EDtPxkytSglq8=
  figures/max_layerattn_comp_coref.jpg:
    timeStamp: 2020-05-14T00:04:08.000Z
    jobNames: []
    hash: doWiZLOVRlTQ35LVjb7AEpVSgkCvEQtKhrFmXltexLU=
  supplement.tex:
    timeStamp: 2020-05-14T17:16:56.856Z
    jobNames: []
    hash: 4SECS8xvirwIXD1edOU8ln4oeNafhDJFo7wUfVvFlJs=
    type: TeX
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi5.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr5.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/tools/.tex:
    timeStamp: 2016-11-25T18:34:01.000Z
    jobNames: []
    type: TeX
  main-spans.pdf:
    timeStamp: 2020-05-14T17:20:39.696Z
    jobNames: []
    hash: iG7wywe6cJayvmXQU89PJv86uo/lK0b9A0DeOROaFHk=
    type: PortableDocumentFormat
  main-spans.synctex.gz:
    timeStamp: 2020-05-14T17:20:39.696Z
    jobNames: []
    hash: eZBJuGps22pKhSFpyLVy5jF/YE9Iqntg73Jqy43fscY=
    type: SyncTeX
  figure-text/data-stats.tex:
    timeStamp: 2020-05-14T17:19:07.851Z
    jobNames: []
    hash: tWtgtYQ1WS0msneAJgroA5s25kVuMBXzGm5TZ/QeEmA=
    type: TeX
rules:
  - name: ApplyOptions
    command: load
    phase: initialize
    parameters: []
    inputs:
      - file: dicy.yaml-ParsedYAML
        type: default
      - file: main-spans.yaml-ParsedYAML
        type: default
      - file: main-spans.tex-ParsedLaTeXMagic
        type: default
      - file: dicy-instance.yaml-ParsedYAML
        type: default
      - file: /home/shtoshni/.config/dicy/config.yaml-ParsedYAML
        type: default
    outputs: []
  - name: LoadAndValidateCache
    command: load
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: Migrate
    command: load
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: ApplyOptions
    command: load
    phase: execute
    parameters: []
    inputs:
      - file: dicy.yaml-ParsedYAML
        type: default
      - file: main-spans.yaml-ParsedYAML
        type: default
      - file: main-spans.tex-ParsedLaTeXMagic
        type: default
      - file: dicy-instance.yaml-ParsedYAML
        type: default
      - file: /home/shtoshni/.config/dicy/config.yaml-ParsedYAML
        type: default
    outputs: []
  - name: ParseOptionsFile
    command: load
    phase: execute
    parameters: []
    inputs:
      - file: /home/shtoshni/.config/dicy/config.yaml
        type: default
    outputs:
      - file: /home/shtoshni/.config/dicy/config.yaml-ParsedYAML
        type: default
  - name: ParseLaTeXMagic
    command: load
    phase: execute
    parameters:
      - main-spans.tex
    inputs:
      - file: main-spans.tex
        type: default
    outputs:
      - file: main-spans.tex-ParsedLaTeXMagic
        type: default
  - name: AssignJobNames
    command: load
    phase: finalize
    parameters: []
    inputs: []
    outputs: []
  - name: FindLogFiles
    command: build
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: LaTeX
    command: build
    phase: execute
    parameters:
      - main-spans.tex
    inputs:
      - file: main-spans.tex
        type: default
      - file: main-spans.fls-ParsedFileListing
        type: default
      - file: main-spans.log-ParsedLaTeXLog
        type: default
      - file: main-spans.aux
        type: default
      - file: /etc/texmf/web2c/texmf.cnf
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/enc/dvips/base/8r.enc
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/map/fontname/texfonts.map
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/adobe/courier/pcrr7t.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/adobe/courier/pcrr8r.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/adobe/helvetic/phvb.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/adobe/helvetic/phvb8r.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/adobe/times/ptmb7t.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/adobe/times/ptmb8r.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/adobe/times/ptmr7t.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/adobe/times/ptmr8r.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/adobe/times/ptmrc7t.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/adobe/times/ptmri7t.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/adobe/times/ptmri8r.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy5.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy6.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy7.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy8.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy9.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex7.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex8.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex9.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib5.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib6.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib7.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib8.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib9.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam10.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam5.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam7.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm10.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm5.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm7.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbsy10.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx10.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx12.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx5.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx6.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx7.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx8.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx9.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmex10.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi10.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi12.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi6.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi8.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi9.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmib10.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr10.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr12.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr6.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr8.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr9.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmsy10.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmsy6.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmsy8.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmsy9.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/latex-fonts/lasy10.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/latex-fonts/lasy5.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/latex-fonts/lasy6.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/latex-fonts/lasy7.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/latex-fonts/lasy8.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/latex-fonts/lasy9.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/latex-fonts/lasyb10.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmib10.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy9.pfb
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/urw/courier/ucrr8a.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/urw/helvetic/uhvb8a.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/urw/times/utmb8a.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/urw/times/utmr8a.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/urw/times/utmri8a.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/vf/adobe/courier/pcrr7t.vf
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/vf/adobe/helvetic/phvb.vf
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/vf/adobe/times/ptmb7t.vf
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/vf/adobe/times/ptmr7t.vf
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/vf/adobe/times/ptmrc7t.vf
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/vf/adobe/times/ptmri7t.vf
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/base/article.cls
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/base/latexsym.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/base/size11.clo
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/base/ts1cmr.fd
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/base/ts1enc.def
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/base/ulasy.fd
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/booktabs/booktabs.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/caption/caption.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/caption/subcaption.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/enumitem/enumitem.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/etoolbox/etoolbox.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/graphics-def/pdftex.def
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/microtype/microtype-pdftex.def
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/microtype/microtype.cfg
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/microtype/microtype.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/microtype/mt-cmr.cfg
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/microtype/mt-msa.cfg
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/microtype/mt-msb.cfg
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/microtype/mt-ptm.cfg
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/natbib/natbib.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/paralist/paralist.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1pcr.fd
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1ptm.fd
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/psnfss/times.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/tools/bm.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/tools/multicol.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/tools/xspace.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/url/url.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/web2c/texmf.cnf
        type: default
      - file: /usr/share/texmf/web2c/texmf.cnf
        type: default
      - file: /var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map
        type: default
      - file: /var/lib/texmf/web2c/pdftex/pdflatex.fmt
        type: default
      - file: acl2020.sty
        type: default
      - file: analysis.tex
        type: default
      - file: conclusion.tex
        type: default
      - file: experimental_setup.tex
        type: default
      - file: figure-text/ft_result.tex
        type: default
      - file: figure-text/large-table.tex
        type: default
      - file: figure-text/layerwise-attn.tex
        type: default
      - file: figure-text/main-result.tex
        type: default
      - file: figures/bar_const_det_left.jpg
        type: default
      - file: figures/bar_const_lab_right.jpg
        type: default
      - file: figures/bar_coref_right.jpg
        type: default
      - file: figures/bar_md_left.jpg
        type: default
      - file: figures/bar_nel_left.jpg
        type: default
      - file: figures/bar_srl_right.jpg
        type: default
      - file: figures/const_lab_layerattn_comp.jpg
        type: default
      - file: figures/coref_layerattn_comp.jpg
        type: default
      - file: figures/ft/ft_bar_const_lab_left.jpg
        type: default
      - file: figures/ft/ft_bar_coref_right.jpg
        type: default
      - file: figures/ft/ft_bar_md_left.jpg
        type: default
      - file: figures/ft/ft_bar_srl_right.jpg
        type: default
      - file: figures/intro-left.pdf
        type: default
      - file: figures/intro-right.pdf
        type: default
      - file: figures/srl_layerattn_comp.jpg
        type: default
      - file: intro.tex
        type: default
      - file: main-spans.out
        type: default
      - file: model.tex
        type: default
      - file: related.tex
        type: default
      - file: results.tex
        type: default
      - file: tasks.tex
        type: default
      - file: main-spans.bbl
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/psnfss/omspcr.fd
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/psnfss/omsptm.fd
        type: default
      - file: figures/attn_layerattn_comp_coref.jpg
        type: default
      - file: figures/coherent_original_layerattn_comp_coref.jpg
        type: default
      - file: figures/max_layerattn_comp_coref.jpg
        type: default
      - file: supplement.tex
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi5.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr5.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/tools/.tex
        type: default
      - file: figure-text/data-stats.tex
        type: default
    outputs:
      - file: main-spans.aux
        type: default
      - file: main-spans.fls
        type: default
      - file: main-spans.log
        type: default
      - file: main-spans.out
        type: default
      - file: main-spans.pdf
        type: target
      - file: main-spans.synctex.gz
        type: target
  - name: ParseLaTeXAuxilary
    command: build
    phase: execute
    parameters:
      - main-spans.aux
    inputs:
      - file: main-spans.aux
        type: default
    outputs:
      - file: main-spans.aux-ParsedLaTeXAuxilary
        type: default
  - name: ParseFileListing
    command: build
    phase: execute
    parameters:
      - main-spans.fls
    inputs:
      - file: main-spans.fls
        type: default
    outputs:
      - file: main-spans.fls-ParsedFileListing
        type: default
  - name: ParseLaTeXLog
    command: build
    phase: execute
    parameters:
      - main-spans.log
    inputs:
      - file: main-spans.log
        type: default
    outputs:
      - file: main-spans.log-ParsedLaTeXLog
        type: default
  - name: BibTeX
    command: build
    phase: execute
    parameters:
      - main-spans.aux
      - main-spans.aux-ParsedLaTeXAuxilary
    inputs:
      - file: main-spans.aux
        type: default
      - file: main-spans.aux-ParsedLaTeXAuxilary
        type: default
      - file: main-spans.log-ParsedLaTeXLog
        type: default
      - file: main-spans.blg-ParsedBibTeXLog
        type: default
      - file: acl_natbib.bst
        type: default
      - file: acl2020.bib
        type: default
    outputs:
      - file: main-spans.bbl
        type: default
      - file: main-spans.blg
        type: default
  - name: ParseBibTeXLog
    command: build
    phase: execute
    parameters:
      - main-spans.blg
    inputs:
      - file: main-spans.blg
        type: default
    outputs:
      - file: main-spans.blg-ParsedBibTeXLog
        type: default
  - name: LogProducedTargets
    command: build
    phase: finalize
    parameters: []
    inputs: []
    outputs: []
  - name: CheckForMissingBuildRule
    command: build
    phase: finalize
    parameters:
      - main-spans.tex
    inputs:
      - file: main-spans.tex
        type: default
    outputs: []
  - name: FindLogFiles
    command: log
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: ReportLogMessages
    command: log
    phase: execute
    parameters:
      - main-spans.log-ParsedLaTeXLog
    inputs:
      - file: main-spans.log-ParsedLaTeXLog
        type: default
    outputs: []
  - name: ParseLaTeXLog
    command: log
    phase: execute
    parameters:
      - main-spans.log
    inputs:
      - file: main-spans.log
        type: default
    outputs:
      - file: main-spans.log-ParsedLaTeXLog
        type: default
  - name: ReportLogMessages
    command: log
    phase: execute
    parameters:
      - main-spans.blg-ParsedBibTeXLog
    inputs:
      - file: main-spans.blg-ParsedBibTeXLog
        type: default
    outputs: []
  - name: ParseBibTeXLog
    command: log
    phase: execute
    parameters:
      - main-spans.blg
    inputs:
      - file: main-spans.blg
        type: default
    outputs:
      - file: main-spans.blg-ParsedBibTeXLog
        type: default
  - name: SaveCache
    command: save
    phase: execute
    parameters: []
    inputs: []
    outputs: []

